Compliant Blind Handover Control for Human-Robot Collaboration

This paper presents a Human-Robot Blind Handover architecture within the context of Human-Robot Collaboration (HRC). The focus lies on a blind handover scenario where the operator is intentionally faced away, focused in a task, and requires an object from the robot. In this context, it is imperative for the robot to autonomously manage the entire handover process. Key considerations include ensuring safety while handing the object to the operator's hand, and detect the proper timing to release the object. The article explores strategies to navigate these challenges, emphasizing the need for a robot to operate safely and independently in facilitating blind handovers, thereby contributing to the advancement of HRC protocols and fostering a natural and efficient collaboration between humans and robots.

==> review_comments.txt <==
- arriva a 7 pagine precise. (25-28 e 29-31 togline 2)
AP: ridotto alcune immagini

- codice disponibile in footnote.
DF: footnote

- aggiungere riga in future work per slippages:
DF: done

Another criticism is that the authors ignored slippage,
which is a very important matter in object handling. From
the video, it appears that the grasping mechanism has
planar straight surface fingertips, which means certain
objects with aligned curvature like cylinders might pose a
problem for the strategy to detect. As the user pulls
(considering the only sensor is the torque sensor of the
grasping mechanism), no matter how much data you train,
this might affect the strategy. Thus, it is better if the
authors are more critical of their strategy to showcase
open problems more effectively.

3. Authors should check IEEE style labeling and references.
For example, in text it should be Fig. rather than Figure,
etc.
DF: done

6. Before section V, there is text as "represent the
velocity and acceleration bounds of the system. Thanks to
the optimization problem" Thanks to the optimization
problem in (10), it possible to increase the performances
of the system." This sentence is ambiguous. Normally,
optimization problems incur more computation, so it is
better to be specific about what type of performance is
being discussed.

- come mostrato nel paper 40 il problema di ottimizzazione è super efficiente e non ci sono problemi computazionali
AP: done

